SkinnerDB: Regret-Bounded Query Evaluation via Reinforcement Learning

SkinnerDB is designed from the ground up for reliable join ordering. It maintains no data statistics and uses no cost or cardinality models. Instead, it uses reinforcement learning to learn optimal join orders on the fly, during the execution of the current query. To that purpose, we divide the execution of a query into many small time slices. Different join orders are tried in different time slices. We merge result tuples generated according to different join orders until a complete result is obtained. By measuring execution progress per time slice, we identify promising join orders as execution proceeds. Along with SkinnerDB, we introduce a new quality criterion for query execution strategies. We compare expected execution cost against execution cost for an optimal join order. SkinnerDB features multiple execution strategies that are optimized for that criterion. Some of them can be executed on top of existing database systems. For maximal performance, we introduce a customized execution engine, facilitating fast join order switching via specialized multi-way join algorithms and tuple representations. We experimentally compare SkinnerDB's performance against various baselines, including MonetDB, Postgres, and adaptive processing methods. We consider various benchmarks, including the join order benchmark and TPC-H variants with user-defined functions. Overall, the overheads of reliable join ordering are negligible compared to the performance impact of the occasional, catastrophic join order choice.

==> plots/runTimeSkew.txt <==
NrQueries	MonetDB	MonetDBcumulative	MonetDBcumRel
1	408683.887	408683.887	0.414501012
2	400857.642	809541.529	0.8210643818
3	15753.704	825295.233	0.8370423209
4	12611.999	837907.232	0.8498338366
5	12225.682	850132.914	0.8622335365
6	9013.653	859146.567	0.8713754881
7	6704.812	865851.379	0.878175735
8	6453.549	872304.928	0.8847211426
9	5780.879	878085.807	0.8905843054
10	2864.246	880950.053	0.8934893205
11	2376.403	883326.456	0.8958995488
12	2333.171	885659.627	0.8982659297
13	2171.789	887831.416	0.9004686315
14	2142.538	889973.954	0.902641666
15	2087.994	892061.948	0.90475938
16	2079.636	894141.584	0.9068686172
17	2019.162	896160.746	0.9089165195
18	1994.707	898155.453	0.9109396188
19	1993.359	900148.812	0.9129613509
20	1865.909	902014.721	0.9148538188
21	1852.822	903867.543	0.9167330135
22	1830.757	905698.3	0.9185898292
23	1829.063	907527.363	0.9204449267
24	1797.481	909324.844	0.9222679927
25	1781.213	911106.057	0.9240745591
26	1775.685	912881.742	0.9258755188
27	1772.209	914653.951	0.9276729531
28	1707.714	916361.665	0.9294049744
29	1699.156	918060.821	0.9311283158
30	1684.546	919745.367	0.9328368393
31	1651.435	921396.802	0.9345117805
32	1637.573	923034.375	0.9361726624
33	1599.977	924634.352	0.9377954132
34	1588.589	926222.941	0.9394066138
35	1541.491	927764.432	0.9409700461
36	1519.314	929283.746	0.9425109857
37	1508.768	930792.514	0.9440412292
38	1503.721	932296.235	0.9455663539
39	1501.085	933797.32	0.947088805
40	1498.485	935295.805	0.9486086192
41	1475.723	936771.528	0.9501053473
42	1462.537	938234.065	0.9515887018
43	1450.601	939684.666	0.9530599503
44	1442.083	941126.749	0.9545225596
45	1433.719	942560.468	0.9559766859
46	1430.315	943990.783	0.9574273597
47	1383.101	945373.884	0.9588301475
48	1283.075	946656.959	0.9601314856
49	1280.074	947937.033	0.9614297799
50	1277.294	949214.327	0.9627252546
51	1261.047	950475.374	0.9640042511
52	1234.848	951710.222	0.9652566757
53	1177.137	952887.359	0.9664505678
54	1165.211	954052.57	0.9676323642
55	1114.523	955167.093	0.9687627511
56	1105.93	956273.023	0.9698844227
57	1105.011	957378.034	0.9710051622
58	1057.291	958435.325	0.9720775025
59	1047.772	959483.097	0.9731401882
60	1038.894	960521.991	0.9741938697
61	1017.515	961539.506	0.9752258678
62	943.685	962483.191	0.976182985
63	928.174	963411.365	0.9771243704
64	912.918	964324.283	0.9780502827
65	870.831	965195.114	0.978933509
66	863.668	966058.782	0.9798094702
67	833.942	966892.724	0.9806552824
68	828.163	967720.887	0.9814952333
69	827.709	968548.596	0.9823347238
70	821.866	969370.462	0.983168288
71	817.999	970188.461	0.9839979303
72	802.178	970990.639	0.9848115263
73	780.218	971770.857	0.9856028498
74	772.502	972543.359	0.9863863474
75	735.054	973278.413	0.987131864
76	694.618	973973.031	0.9878363691
77	652.851	974625.882	0.9884985126
78	643.676	975269.558	0.9891513506
79	640.138	975909.696	0.9898006002
80	626.436	976536.132	0.9904359527
81	624.399	977160.531	0.9910692393
82	614.684	977775.215	0.9916926726
83	585.599	978360.814	0.9922866069
84	519.49	978880.304	0.9928134912
85	516.48	979396.784	0.9933373227
86	434.135	979830.919	0.9937776371
87	412.829	980243.748	0.9941963422
88	402.783	980646.531	0.9946048584
89	390.36	981036.891	0.9950007747
90	343.214	981380.105	0.9953488739
91	340.469	981720.574	0.9956941891
92	336.587	982057.161	0.996035567
93	317.626	982374.787	0.996357714
94	311.264	982686.051	0.9966734085
95	310.91	982996.961	0.9969887439
96	309.46	983306.421	0.9973026087
97	299.67	983606.091	0.9976065441
98	292.174	983898.265	0.9979028769
99	217.486	984115.751	0.9981234585
100	207.128	984322.879	0.9983335348
101	202.887	984525.766	0.9985393096
102	202.886	984728.652	0.9987450834
103	182.715	984911.367	0.9989303992
104	132.527	985043.894	0.9990648125
105	132.447	985176.341	0.9991991448
106	131.731	985308.072	0.9993327508
107	122.261	985430.333	0.999456752
108	109.626	985539.959	0.9995679384
109	108.706	985648.665	0.9996781917
110	106.305	985754.97	0.9997860099
111	105.06	985860.03	0.9998925653
112	74.882	985934.912	0.9999685131
113	31.045	985965.957	1

==> plots/runTimeSkinner.txt <==
NrQueries	SkinnerC	SkinnerCcumulative	SkinnerCcumRel
1	8880.5	8880.5	0.048630163
2	8177	17057.5	0.093407917
3	7471.5	24529	0.13432231
4	6793	31322	0.171521195
5	6667	37989	0.208030096
6	5592	43581	0.238652232
7	5202.5	48783.5	0.267141441
8	3779	52562.5	0.287835477
9	3202	55764.5	0.305369826
10	3051.5	58816	0.322080027
11	2814	61630	0.337489664
12	2785.5	64415.5	0.352743233
13	2774	67189.5	0.367933827
14	2550	69739.5	0.381897784
15	2517	72256.5	0.39568103
16	2503.5	74760	0.40939035
17	2464	77224	0.422883365
18	2464	79688	0.436376381
19	2414.5	82102.5	0.449598331
20	2387.5	84490	0.462672427
21	2312	86802	0.475333081
22	2304.5	89106.5	0.487952665
23	2291.5	91398	0.50050106
24	2163.5	93561.5	0.512348518
25	2156	95717.5	0.524154907
26	2095	97812.5	0.535627255
27	2066	99878.5	0.546940798
28	2063	101941.5	0.558237913
29	2043	103984.5	0.569425506
30	2037.5	106022	0.580582981
31	1901.5	107923.5	0.590995712
32	1899	109822.5	0.601394753
33	1836	111658.5	0.611448802
34	1832.5	113491	0.621483684
35	1818.5	115309.5	0.631441902
36	1806	117115.5	0.641331669
37	1772	118887.5	0.651035249
38	1761	120648.5	0.660678594
39	1699	122347.5	0.669982422
40	1651.5	123999	0.679026137
41	1616	125615	0.687875452
42	1598.5	127213.5	0.696628937
43	1506	128719.5	0.704875885
44	1495	130214.5	0.713062597
45	1452	131666.5	0.721013838
46	1378.5	133045	0.728562589
47	1377.5	134422.5	0.736105863
48	1357.5	135780	0.743539617
49	1352	137132	0.750943252
50	1323.5	138455.5	0.758190819
51	1255	139710.5	0.765063276
52	1245	140955.5	0.771880972
53	1240.5	142196	0.778674026
54	1233.5	143429.5	0.785428748
55	1231.5	144661	0.792172518
56	1223	145884	0.798869741
57	1194.5	147078.5	0.805410896
58	1178.5	148257	0.811864435
59	1154	149411	0.818183809
60	1132.5	150543.5	0.824385449
61	1126.5	151670	0.830554232
62	1118.5	152788.5	0.836679207
63	1117.5	153906	0.842798705
64	1105	155011	0.848849753
65	1099.5	156110.5	0.854870683
66	1028.5	157139	0.860502812
67	1025.5	158164.5	0.866118513
68	982.5	159147	0.871498743
69	949.5	160096.5	0.876698264
70	940.5	161037	0.881848499
71	936	161973	0.886974093
72	919	162892	0.892006593
73	914	163806	0.897011713
74	911.5	164717.5	0.902003143
75	903	165620.5	0.906948027
76	901.5	166522	0.911884696
77	878.5	167400.5	0.916695416
78	845	168245.5	0.921322688
79	835	169080.5	0.925895199
80	827	169907.5	0.930423902
81	823	170730.5	0.9349307
82	724	171454.5	0.938895369
83	721.5	172176	0.942846347
84	713.5	172889.5	0.946753517
85	706	173595.5	0.950619616
86	685	174280.5	0.954370718
87	660	174940.5	0.957984919
88	555.5	175496	0.961026871
89	551	176047	0.964044181
90	531.5	176578.5	0.966954707
91	523	177101.5	0.969818688
92	490	177591.5	0.972501958
93	466	178057.5	0.975053802
94	437.5	178495	0.977449579
95	434.5	178929.5	0.979828928
96	403	179332.5	0.982035781
97	398	179730.5	0.984215253
98	366.5	180097	0.98622223
99	342.5	180439.5	0.988097781
100	338	180777.5	0.989948689
101	314	181091.5	0.991668173
102	237	181328.5	0.992965999
103	191	181519.5	0.994011927
104	190.5	181710	0.995055117
105	173.5	181883.5	0.996005213
106	152.5	182036	0.996840313
107	149	182185	0.997656246
108	130.5	182315.5	0.998370872
109	121	182436.5	0.999033475
110	106.5	182543	0.999616676
111	61.5	182604.5	0.999953453
112	6	182610.5	0.99998631
113	2.5	182613	1

==> plots/scripts.txt <==
csvsql --db postgresql:///skinner --insert mb3r13.txt

\copy (select "joinGraph" || 'T' || "nrTables" || 'S' || "tableSize" || 'm' || m, "testCtr", millis from mb3r14 where optimizer = 'mctsS' order by "testCtr") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3skinner' with Csv

\copy (select "joinGraph" || 'T' || "nrTables" || 'S' || "tableSize" || 'm' || m, "testCtr", millis from mb3r14 where optimizer = 'Eddy' order by "testCtr") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3eddy' with Csv

\copy (select "joinGraph" || 'T' || "nrTables" || 'S' || "tableSize" || 'm' || m, "testCtr", millis from mb3r14 where optimizer = 'Opt' order by "testCtr") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3opt' with Csv

\copy (select "joinGraph" || 'T' || "nrTables" || 'S' || "tableSize" || 'm' || m, "testCtr", millis from mb3r14 where optimizer = 'Reopt' order by "testCtr") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3reopt' with Csv

select count(*), best."joinGraph", best."nrTables", best."tableSize" from 
(select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, 
(select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Reopt') as current 
where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 10 group by best."joinGraph", best."nrTables", best."tableSize";

--- Optimizer failures
\copy (select count(*), best."nrTables" from (select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'mctsS') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 10 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3mctsFailures' with Csv

\copy (select count(*), best."nrTables" from (select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Eddy') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 10 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3eddyFailures' with Csv

\copy (select count(*), best."nrTables" from (select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Opt') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 10 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3optFailures' with Csv

\copy (select count(*), best."nrTables" from (select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Reopt') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 10 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3reoptFailures' with Csv

--- Optimizer disasters
\copy (select count(*), best."nrTables" from (select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'mctsS') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 100 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3mctsDisasters' with Csv

\copy (select count(*), best."nrTables" from (select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Eddy') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 100 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3eddyDisasters' with Csv

\copy (select count(*), best."nrTables" from (select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Opt') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 100 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3optDisasters' with Csv

\copy (select count(*), best."nrTables" from (select 1+min(millis) as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select millis, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Reopt') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and millis > min * 100 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3reoptDisasters' with Csv

---- PREDICATE EVALUATIONS


--- Optimizer failures
\copy (select count(*), best."nrTables" from (select 1+min("nrPreds") as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select "nrPreds", "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'mctsS') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and "nrPreds" > min * 10 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3mctsFailuresPreds' with Csv

\copy (select count(*), best."nrTables" from (select 1+min("nrPreds") as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select "nrPreds", "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Eddy') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and "nrPreds" > min * 10 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3eddyFailuresPreds' with Csv

\copy (select count(*), best."nrTables" from (select 1+min("nrPreds") as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select "nrPreds", "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Opt') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and "nrPreds" > min * 10 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3optFailuresPreds' with Csv

\copy (select count(*), best."nrTables" from (select 1+min("nrPreds") as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select "nrPreds", "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Reopt') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and "nrPreds" > min * 10 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3reoptFailuresPreds' with Csv

--- Optimizer disasters
\copy (select count(*), best."nrTables" from (select 1+min("nrPreds") as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select "nrPreds", "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'mctsS') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and "nrPreds" > min * 100 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3mctsDisastersPreds' with Csv

\copy (select count(*), best."nrTables" from (select 1+min("nrPreds") as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select "nrPreds", "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Eddy') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and "nrPreds" > min * 100 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3eddyDisastersPreds' with Csv

\copy (select count(*), best."nrTables" from (select 1+min("nrPreds") as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select "nrPreds", "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Opt') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and "nrPreds" > min * 100 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3optDisastersPreds' with Csv

\copy (select count(*), best."nrTables" from (select 1+min("nrPreds") as min, "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 group by "joinGraph", "nrTables", "tableSize", m, "testCtr") as best, (select "nrPreds", "joinGraph", "nrTables", "tableSize", m, "testCtr" from mb3r14 where optimizer = 'Reopt') as current where best."joinGraph" = current."joinGraph" and best."nrTables" = current."nrTables" and best."tableSize" = current."tableSize" and best.m = current.m and best."testCtr" = current."testCtr" and "nrPreds" > min * 100 group by best."nrTables") To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3reoptDisastersPreds' with Csv


--- benchmarks 1 to 3 with all baselines

calculate averages by table, join graph, and baseline

csvsql --db postgresql:///skinner --insert mb1r1.txt

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb1s100r30 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb1s100millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb1s100 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb1millisAvg' with Csv

-- mb2

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb2r1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb2millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb2s100r30 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb2s100millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb2s1000r30 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb2s1000millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb2s250r30 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb2s250millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from "mb2allGraphs" group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb2s1000allGraphsMillisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg("nrPreds") from "mb2joinGraphs" group by "joinGraph", "nrTables", "optimizer" order by "allGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb2s1000allGraphsPredsAvg' with Csv

\copy (select "joinGraph" || optimizer, "tableSize", avg(millis) from "mb2size" group by "joinGraph", "tableSize", "optimizer" order by "joinGraph", "tableSize", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb2sizesMillisAvg' with Csv

\copy (select "joinGraph" || optimizer, "tableSize", avg(millis) from "mb2size" group by "joinGraph", "tableSize", "optimizer" order by "joinGraph", "tableSize", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb2sizesMillisAvg' with Csv


--- mb3

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000r30 where m = 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m1s1000millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000r30 where m > 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m2s1000millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000000r30 where m = 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m1s1000000millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000000r30 where m > 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m2s1000000millisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000000r30 where m > 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m2s1000000millisAvg' with Csv



-- clear

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000clear where m = 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m1s1000clearMillisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000clear where m > 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m2s1000clearMillisAvg' with Csv


\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000000clear where m = 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m1s1000000clearMillisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000000clear where m > 1 group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3m2s1000000clearMillisAvg' with Csv

\copy (select "joinGraph" || optimizer, "nrTables", avg(millis) from mb3s1000000clear group by "joinGraph", "nrTables", "optimizer" order by "joinGraph", "nrTables", optimizer) To '/Users/immanueltrummer/Documents/Papers/skinner/plots/mb3s1000000clearMillisAvg' with Csv

==> plots/speedupSkew.txt <==
MonetTime	SkinnerTime	SkinnerSpeedup	SkinnerRelTime
122.261	338	0.3617189349	2.76457742
109.626	531.5	0.2062577611	4.84830241
74.882	342.5	0.2186335766	4.573862878
132.527	555.5	0.2385724572	4.191598693
343.214	121	2.836479339	0.3525497212
309.46	130.5	2.371340996	0.4217023202
105.06	6	17.51	0.05711022273
1057.291	152.5	6.933055738	0.1442365441
1280.074	878.5	1.457113261	0.6862884489
217.486	523	0.4158432122	2.40475249
1772.209	1352	1.310805473	0.7628897043
202.887	551	0.368215971	2.715797464
106.305	190.5	0.5580314961	1.792013546
311.264	845	0.3683597633	2.714737329
1234.848	1132.5	1.09037351	0.9171169245
299.67	903	0.3318604651	3.013314646
1599.977	1616	0.9900847772	1.010014519
828.163	437.5	1.892944	0.5282776458
821.866	314	2.617407643	0.3820574157
652.851	434.5	1.502533947	0.6655423672
1114.523	724	1.539396409	0.6496052571
802.178	713.5	1.124285915	0.8894534629
1261.047	1836	0.6868447712	1.455933046
863.668	706	1.223325779	0.81744374
827.709	466	1.776199571	0.5629997982
1105.93	1899	0.5823749342	1.717106869
1017.515	1194.5	0.8518334031	1.173938468
340.469	1377.5	0.2471644283	4.04588964
6704.812	6667	1.005671516	0.9943604683
5780.879	721.5	8.012306306	0.1248080093
1177.137	2163.5	0.5440892073	1.837933902
390.36	1699	0.2297586816	4.352392663
928.174	1598.5	0.5806531123	1.722198639
1283.075	2464	0.5207284903	1.920386571
402.783	1806	0.2230249169	4.483803934
317.626	1832.5	0.1733293315	5.769363969
1047.772	2550	0.4108909804	2.433735584
202.886	911.5	0.2225847504	4.492670761
131.731	490	0.2688387755	3.719701513
694.618	1245	0.5579261044	1.792352055
626.436	1240.5	0.5049866989	1.980250177
412.829	919	0.4492154516	2.226103302
336.587	237	1.420198312	0.7041270162
643.676	1118.5	0.5754814484	1.737675476
1699.156	1099.5	1.545389723	0.647085965
624.399	398	1.568841709	0.6374129363
585.599	173.5	3.375210375	0.2962778283
1865.909	5592	0.3336747139	2.996930718
1994.707	1117.5	1.784972707	0.5602326557
1781.213	982.5	1.81293944	0.551590405
1797.481	1357.5	1.324111234	0.7552235601
519.49	949.5	0.5471195366	1.827754143
434.135	827	0.5249516324	1.904937404
614.684	901.5	0.6818458125	1.466607232
310.91	835	0.3723473054	2.685664662
943.685	106.5	8.860892019	0.1128554549
400857.642	7471.5	53.65156153	0.01863878648
12611.999	1028.5	12.26251726	0.08154932458
9013.653	940.5	9.583894737	0.1043417136
12225.682	2066	5.917561471	0.1689885276
2171.789	2095	1.036653461	0.9646425136
2019.162	149	13.55142282	0.07379298937
1993.359	366.5	5.438905866	0.1838605088
408683.887	5202.5	78.55528823	0.01272988773
2333.171	3051.5	0.7645980665	1.307876705
870.831	1772	0.4914396163	2.034837988
1501.085	2464	0.6092065747	1.64147933
2087.994	1901.5	1.098077307	0.9106826935
1462.537	3202	0.4567573392	2.189346321
780.218	2785.5	0.2800998025	3.570156033
1383.101	3779	0.3659965599	2.732266118
6453.549	8177	0.7892318699	1.267054763
1433.719	1105	1.297483258	0.7707228543
1277.294	1255	1.017764143	0.9825459135
1498.485	1233.5	1.214823672	0.8231647297
1442.083	1378.5	1.046124773	0.9559089179
516.48	1323.5	0.3902380053	2.562538724
1541.491	2037.5	0.75656	1.321772232
772.502	1506	0.5129495352	1.949509516
735.054	1231.5	0.5968769793	1.675387114
1775.685	1452	1.222923554	0.8177126011
2864.246	1178.5	2.430416631	0.411452089
817.999	685	1.194159124	0.8374093367
292.174	660	0.4426878788	2.258927899
640.138	823	0.7778104496	1.28566028
1508.768	2814	0.5361648898	1.865097881
1430.315	2774	0.5156146359	1.939432922
1450.601	2156	0.6728205009	1.486280514
1503.721	2291.5	0.6562168885	1.523886412
2079.636	2063	1.008063984	0.9920005232
1475.723	1223	1.206641864	0.8287463162
1038.894	914	1.136645514	0.8797817679
1637.573	1154	1.419040728	0.7047014087
1105.011	1126.5	0.9809241012	1.019446865
912.918	1025.5	0.8902174549	1.123321043
1651.435	1818.5	0.9081303272	1.101163534
1852.822	2387.5	0.7760510995	1.288574941
833.942	1651.5	0.5049603391	1.98035355
1707.714	1495	1.142283612	0.87543933
1519.314	6793	0.2236587664	4.471096824
1165.211	2304.5	0.5056242135	1.977753385
15753.704	8880.5	1.77396588	0.5637086999
1684.546	2312	0.7286098616	1.37247662
1829.063	2043	0.8952829173	1.116965353
2142.538	2414.5	0.8873630151	1.126934505
1588.589	2503.5	0.6345472339	1.575926813
1830.757	2517	0.7273567739	1.374841118
2376.403	1761	1.349462237	0.741035927
31.045	2.5	12.418	0.08052826542
108.706	61.5	1.767577236	0.565746141
182.715	403	0.4533870968	2.205620776
132.447	191	0.6934397906	1.442086268
207.128	936	0.2212905983	4.518944807

==> plots/tpch.txt <==
Tick	QueryNr	Query	Postgres	Skinner	SkinnerG	SkinnerH	Monet
1	2	Q2	383	65.3	1996	471	57
2	3	Q3	1300.542	1714.6	18727	2162	95
3	5	Q5	678	452.5	13363	2833	65
4	7	Q7	1154.4	1553.58	23934	1969	70
5	8	Q8	959	706.8	16044	1281	85
6	9	Q9	2922	1570.45	38670	5449	79
7	10	Q10	1672	1047.9	39191	3891	66
8	11	Q11	265	17	487	467	49
9	18	Q18	3980	630.95	14223	16281	167
10	21	Q21	1831	894.5	15061	2838	916

==> plots/tpchUDF.txt <==
Tick	Query	Postgres	SkinnerG	SkinnerH	MonetDB
1	Q2	513	3802	586	1338.198
2	Q3	2818	36922	14091	1761.107
3	Q5	4684	24425	26152	3793
4	Q7	2914	55765	7051	24982
5	Q8	1109	30903	5345	1128
6	Q9	5053	48149	26841	1114.702
7	Q10	3006	59407	14273	1894
8	Q11	249	987	927	119.233
9	Q18	3979	28545	16318	184.94
10	Q21	3092660	16361	30050	16997

==> plots/treeGrowth.txt <==
NrTables	Q1relSize	Q2size	Q2relSize	Q2size	Q3relSize	Q3size	Q4relSize	Q4size	UctMemory	UctMemoryEps	ProgressTrackerSize	ResultSetSize
5	0.5	4	0.75	6	1	8	1	8	0	0.00000001	29	142
5	0.666666667	2	1	3	1	3	1	3	0	0.00000001	26	3
5	0.571428571	4	0.857142857	6	1	7	1	7	0	0.00000001	26	3
5	1	4	1	4	1	4	1	4	0	0.00000001	21	4
5	1	11	1	11	1	11	1	11	0	0.00000001	34	7834
5	1	15	1	15	1	15	1	15	0	0.00000001	36	5228
5	0.666666667	2	1	3	1	3	1	3	0	0.00000001	6	0
5	1	13	1	13	1	13	1	13	0	0.00000001	29	68316
4	1	14	1	14	1	14	1	14	0	0.00000001	22	206
4	0.888888889	8	1	9	1	9	1	9	0	0.00000001	20	5
4	1	10	1	10	1	10	1	10	0.066824234	0.066824244	19	7250
5	1	14	1	14	1	14	1	14	0	0.00000001	31	740
5	0.545454546	6	0.727272727	8	1	11	1	11	0	0.00000001	35	6
5	1	15	1	15	1	15	1	15	0.021511514	0.021511524	31	4700
5	0.666666667	2	1	3	1	3	1	3	0	0.00000001	11	0
5	0.666666667	4	1	6	1	6	1	6	0	0.00000001	21	0
5	0.5	6	0.916666667	11	1	12	1	12	0	0.00000001	31	669
5	0.545454546	6	1	11	1	11	1	11	0	0.00000001	32	6
5	0.4	4	0.8	8	1	10	1	10	0	0.00000001	33	12
5	0.666666667	2	1	3	1	3	1	3	0	0.00000001	6	2
5	0.909090909	10	1	11	1	11	1	11	0	0.00000001	31	88
5	0.470588235	8	0.705882353	12	1	17	1	17	0.015461532	0.015461542	36	6
5	1	15	1	15	1	15	1	15	0.23198469	0.2319847	29	785477
8	0.388888889	14	0.722222222	26	1	36	1	36	0.015461653	0.015461663	115	32
8	0.4	6	0.666666667	10	0.933333333	14	1	15	0	0.00000001	108	16
8	1	36	1	36	1	36	1	36	0.190731974	0.190731984	148	68185
7	0.795918367	39	0.918367347	45	0.959183674	47	1	49	0	0.00000001	106	62
7	0.571428571	4	0.857142857	6	1	7	1	7	0	0.00000001	70	6
7	0.410313901	183	0.479820628	214	0.632286996	282	1	446	1.66683902	1.66683903	268	2487611
7	1	179	1	179	1	179	1	179	0.18217001	0.18217002	215	323005
8	0.321428571	18	0.642857143	36	0.928571429	52	1	56	0.060723397	0.060723407	233	121
8	0.355555556	16	0.622222222	28	0.933333333	42	1	45	0	0.00000001	225	40
8	0.72815534	75	1	103	1	103	1	103	0.060723359	0.060723369	447	8144
8	0.290617849	127	0.71395881	312	0.95423341	417	1	437	0.53649095	0.53649096	924	483082
7	1	21	1	21	1	21	1	21	0	0.00000001	88	104
7	0.666666667	2	1	3	1	3	1	3	0	0.00000001	50	0
7	1	168	1	168	1	168	1	168	0.094274088	0.094274098	189	10
8	0.711111111	32	1	45	1	45	1	45	0	0.00000001	193	310
8	1	2	1	2	1	2	1	2	0	0.00000001	72	14
8	0.730337079	130	0.938202247	167	0.988764045	176	1	178	0.074474643	0.074474653	256	6946
8	1	35	1	35	1	35	1	35	0	0.00000001	130	14899
8	0.537634409	50	1	93	1	93	1	93	0.030749989	0.030749999	296	397
8	0.4	4	0.8	8	1	10	1	10	0	0.00000001	98	10
8	0.658682635	110	0.976047904	163	0.976047904	163	1	167	0.021579743	0.021579753	321	4711
9	0.755994358	536	0.905500705	642	0.98448519	698	1	709	0.215797402	0.215797412	605	111101
9	0.366972477	40	0.550458716	60	0.788990826	86	1	109	0	0.00000001	278	372
9	0.307692308	12	0.564102564	22	0.820512821	32	1	39	0.021579758	0.021579768	298	53
9	0.489329268	1605	0.588109756	1929	0.817682927	2682	1	3280	1.520443918	1.520443928	1035	670390
8	0.649350649	50	0.844155844	65	0.974025974	75	1	77	0.049852413	0.049852423	253	761
8	0.4	4	0.8	8	1	10	1	10	0	0.00000001	71	1
8	0.773584906	82	1	106	1	106	1	106	0	0.00000001	288	4115
9	0.307692308	8	0.615384615	16	0.846153846	22	1	26	0.049852435	0.049852445	163	328
9	0.4	6	0.666666667	10	0.933333333	14	1	15	0	0.00000001	103	37
9	0.340425532	16	0.638297872	30	0.936170213	44	1	47	0.038078225	0.038078235	191	2271
9	0.754098361	46	0.93442623	57	1	61	1	61	0.038078188	0.038078198	154	11347
8	1	39	1	39	1	39	1	39	0	0.00000001	124	385
8	0.971153846	101	0.980769231	102	1	104	1	104	2.878078995	2.878079005	183	3710592
8	1	44	1	44	1	44	1	44	0.197687552	0.197687562	433	319932
8	1	93	1	93	1	93	1	93	0.165952227	0.165952237	589	249455
7	1	29	1	29	1	29	1	29	0.663808909	0.663808919	105	258289
7	1	59	1	59	1	59	1	59	0.165952227	0.165952237	127	52306
7	1	21	1	21	1	21	1	21	0	0.00000001	73	1918
7	1	20	1	20	1	20	1	20	0	0.00000001	82	11538
7	0.879310345	51	0.931034483	54	1	58	1	58	1.177444819	1.177444829	85	2832555
7	1	34	1	34	1	34	1	34	0.609502653	0.609502663	84	1113120
7	0.538461539	35	0.907692308	59	0.984615385	64	1	65	0.101583763	0.101583773	123	410
7	1	21	1	21	1	21	1	21	0	0.00000001	93	11
7	1	23	1	23	1	23	1	23	0	0.00000001	78	28073
10	0.277777778	20	0.555555556	40	0.805555556	58	1	72	0.105862356	0.105862366	423	184
10	0.375	6	0.625	10	0.875	14	1	16	0	0.00000001	135	15
10	0.549504951	111	0.693069307	140	1	202	1	202	0.080850951	0.080850961	886	3575
10	0.756144326	4338	0.926093777	5313	0.995816629	5713	1	5737	2.52215835	2.52215836	7766	1760618
10	0.47311828	44	0.709677419	66	0.806451613	75	1	93	0	0.00000001	380	33
10	0.285714286	10	0.571428571	20	0.8	28	1	35	0	0.00000001	279	17
10	0.739130435	51	1	69	1	69	1	69	0.108774061	0.108774071	435	5406
9	0.72	36	0.88	44	0.94	47	1	50	0	0.00000001	353	1410
9	0.367346939	18	0.734693878	36	0.93877551	46	1	49	0	0.00000001	182	38
9	0.525	42	0.925	74	0.9875	79	1	80	0.090991402	0.090991412	453	1874
11	0.486577181	145	0.916107383	273	0.929530201	277	1	298	0	0.00000001	952	2851
11	0.487309645	96	0.939086294	185	0.939086294	185	1	197	0	0.00000001	1365	31
11	0.768518519	166	1	216	1	216	1	216	0.069633439	0.069633449	968	21489
11	0.85974026	331	0.979220779	377	1	385	1	385	0.069633416	0.069633426	959	46281
11	0.277227723	28	0.514851485	52	0.772277228	78	1	101	0	0.00000001	1246	618
11	0.28	14	0.56	28	0.8	40	1	50	0	0.00000001	434	16
11	0.294117647	20	0.529411765	36	0.794117647	54	1	68	0	0.00000001	443	628
12	0.448160535	134	0.735785953	220	0.842809365	252	1	299	0.063986167	0.063986177	2620	275
12	0.290909091	16	0.545454546	30	0.8	44	1	55	0	0.00000001	188	45
9	0.574468085	108	1	188	1	188	1	188	0.063986182	0.063986192	472	4407
9	0.363636364	4	0.727272727	8	0.909090909	10	1	11	0	0.00000001	28	6
9	0.872093023	150	1	172	1	172	1	172	0.051771913	0.051771923	463	26153
12	0.603143419	307	0.811394892	413	0.976424362	497	1	509	0.155315775	0.155315785	811	1728
12	0.293838863	124	0.571090047	241	0.82464455	348	1	422	0.051771867	0.051771877	1310	93
12	0.637168142	144	0.89380531	202	0.991150443	224	1	226	0.155315655	0.155315665	1051	5400
12	0.282352941	24	0.517647059	44	0.776470588	66	1	85	0	0.00000001	741	477
12	0.278481013	22	0.53164557	42	0.784810127	62	1	79	0.050962452	0.050962462	484	247
12	0.581196581	68	0.923076923	108	0.923076923	108	1	117	0.050962452	0.050962462	1057	743
14	0.432848589	506	0.727117194	850	0.999144568	1168	1	1169	0.611549618	0.611549628	7207	4803
14	0.318002628	242	0.624178712	475	0.909329829	692	1	761	0.369899938	0.369899948	7605	148
14	0.508849558	230	0.977876106	442	1	452	1	452	0.211371473	0.211371483	2712	8373
17	0.25242342	1302	0.50484684	2604	0.756882513	3904	1	5158	-4.217292319	-4.217292309	332966	1620
17	0.258064516	40	0.516129032	80	0.761290323	118	1	155	0.366994756	0.366994766	4183	15
17	0.424062447	4998	0.829288987	9774	0.950619379	11204	1	11786	1.834973412	1.834973422	58354	16308
12	0.735426009	164	1	223	1	223	1	223	0	0.00000001	1634	757
12	0.333333333	12	0.555555556	20	0.833333333	30	1	36	0	0.00000001	533	28
12	0.871485944	217	1	249	1	249	1	249	0.341966844	0.341966854	1162	8024
11	0.936619718	133	0.943661972	134	0.992957747	141	1	142	0	0.00000001	733	1273
11	0.279069767	24	0.534883721	46	0.790697674	68	1	86	0	0.00000001	561	84
11	0.900383142	235	0.98467433	257	1	261	1	261	0	0.00000001	869	2825
6	1	2	1	2	1	2	1	2	0	0.00000001	7	0
6	1	39	1	39	1	39	1	39	0	0.00000001	65	4388
14	0.444444444	60	0.837037037	113	0.985185185	133	1	135	0	0.00000001	1126	8
14	0.3125	10	0.5625	18	0.8125	26	1	32	0	0.00000001	488	4
14	0.685314685	98	0.79020979	113	0.888111888	127	1	143	0	0.00000001	1125	114
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
												
